Search for host galaxies of unlocalized Fast Radio Bursts in the SDSS IV catalog

This theoretical work investigates different models to predict the redshift of Fast Radio Bursts (FRBs) from their observed dispersion measure (DM) and other reported properties. We performed an extensive revision of the FRBs with confirmed galaxy hosts in the literature and compiled an updated catalog. With this sample of FRBs, composed of 117 unique transients, we explore four physically motivated models that relate the DM and redshift ($z$): a linear trend (inspired by the Macquart relation), a log-parabolic function, a power-law, and a combined model from the above. We assess the success of these theoretical proposals by implementing different statistical metrics and ranking them. The DM-$z$ relations are also tested using 100 realizations of 500 simulated FRBs, which follow the observed DM trends. Relying on our theoretical modeling, we establish the probability of $\sim$1000 FRBs with unknown $z$ (from the latest CHIME data release) to be hosted by galaxies in the SDSS archival dataset. Our validation scheme allows us to predict the FRBs with a probability threshold of $\geq$0.95 to originate in these galaxies, using their 2D angular position in the sky, magnitude in the r-band, and redshift. This statistical proposal will be tested with upcoming data releases from DESI and new generations of galaxy surveys, such as Euclid, and it opens brilliant possibilities to localize these transients in an automatic pipeline.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
